Stochastic Recurrent Neural Networks for Modelling Astronomical Time Series: Advantages and Limitations

This paper reviews the Stochastic Recurrent Neural Network (SRNN) as applied to the light curves of Active Galactic Nuclei by Sheng et al. (2022). Astronomical data have inherent limitations arising from telescope capabilities, cadence strategies, inevitable observing weather conditions, and current understanding of celestial objects. When applying machine learning methods, it is vital to understand the effects of data limitations on our analysis and ability to make inferences. We take Sheng et al. (2022) as a case study, and illustrate the problems and limitations encountered in implementing the SRNN for simulating AGN variability as seen by the Rubin Observatory.

==> instructions.txt <==
Dear Author,

Here are a few suggestions, in order to make an Editor's life easier.

--Compilation-- PDFLATEX should be preferred to compile the paper. The list of commands to be used are from shell:
> pdflatex mem_demo_bib
> bibtex mem_demo_bib
> pdflatex mem_demo_bib
> pdflatex mem_demo_bib

You can either use the latex_new.sh file as shown in the following:
> chmod 777 latex_new.sh (to make the file executable)
> ./latex_new.sh mem_demo_bib (to run)

Overleaf can also be used, but authors should double-check warning messages.  

--Bibliography-- We warmly suggest to use mem_demo_bib.tex as a template for your proceedings. In order to properly compile this version you need to construct a bibliography file, exporting citations from ADS, e.g. bonifacio.bib. This will automatically produce the bibliography in the correct format with the A&A style. 
In case this is not suitable for you, you can make the bibliography yourself. Note that this should be done with the bibliography style shown in mem_demo.tex. No other bibliography format will be accepted.

--Figures-- Figures may be in several formats, e.g. EPS, JPEG, PNG, PDF. However, the only accepted PDF files are original adobe acrobat PDF. Conversion from other formats to PDF - through the use of either unix-commands or software available on the web - should be avoided.

For any questions/comments please contact me (giuliana.fiorentino@inaf.it) and/or the Memorie della SAIt editorial board (memsait.editorialboard@inaf.it).

Thanks you in advance for your collaboration,

Giuliana Fiorentino
Editor in Chief


